Adversarial Semantic Collisions

We study semantic collisions: texts that are semantically unrelated but judged as similar by NLP models. We develop gradient-based approaches for generating semantic collisions and demonstrate that state-of-the-art models for many tasks which rely on analyzing the meaning and similarity of texts-- including paraphrase identification, document retrieval, response suggestion, and extractive summarization-- are vulnerable to semantic collisions. For example, given a target query, inserting a crafted collision into an irrelevant document can shift its retrieval rank from 1000 to top 3. We show how to generate semantic collisions that evade perplexity-based filtering and discuss other potential mitigations. Our code is available at https://github.com/csong27/collision-bert.

==> plot/doc_retr_perp.txt <==
nt	bt	na	ba	nn	bn	nr	br
0.02000195999277998	1.5264417	0.30295321864464625	4.0015903	0.02465016232430539	5.1599526	0.1307052085086227	4.428859
0.02000195522347489	2.0263927	0.26508406631406545	4.2656574	0.0	5.5656295	0.1960572017986968	4.5818753
0.12001173134084935	2.5263438	0.26508406631406545	4.5297246	0.02465016232430539	5.971307	0.2614104170172454	4.734892
0.38003714924602294	3.026295	0.6059064372892925	4.793792	0.0	6.3769836	0.5228208340344908	4.887908
0.5400525334915315	3.526246	0.41656067563638854	5.057859	0.0	6.7826605	0.653524005995656	5.040924
0.4400432247659215	4.0261974	0.30295321864464625	5.321926	0.02465016232430539	7.1883373	0.9802890638146701	5.1939406
0.26002529390333	4.5261483	0.4544298279669694	5.5859933	0.14790080010155543	7.594014	1.1109942723232928	5.3469567
0.12001178857252404	5.0260997	0.49229898029755015	5.8500605	0.44370240030466623	7.9996915	0.980286008993484	5.499973
0.040003891369743076	5.5260506	0.41656067563638854	6.1141276	0.5423035711347186	8.405369	0.5881734382888021	5.6529894
0.04000392952417468	6.026002	0.15147660932232312	6.378195	0.39440259718888626	8.811046	0.5228208340344908	5.8060055
0.0	6.525953	0.03786915233058078	6.642262	0.690204545080551	9.2167225	0.326762002997828	5.9590216
0.02000196476208734	7.025904	0.07573830466116156	6.906329	0.17255113627013774	9.622399	0.2614104170172454	6.112038


==> plot/ext_sum_perp.txt <==
nt	bt	na	ba	nn	bn	nr	br
0.04813618284138333	3.0142612	0.026940428802387662	3.2178414	0.015368476257768205	5.871332	0.02129034672118631	3.5498803
0.11609307098722102	3.3791008	0.12796698549117635	3.8123388	0.034579071579978464	6.3923993	0.06387098618258831	3.8319802
0.3907527984179424	3.7439406	0.2980286131484727	4.4068365	0.11526367741295868	6.9134665	0.11354861181265917	4.1140804
0.6314326320038993	4.10878	0.4024224938472519	5.0013337	0.22092184620541797	7.434533	0.2838710497003925	4.39618
0.6852327204479274	4.47362	0.34180655335143156	5.5958314	0.3342643586064584	7.9556003	0.5500001587945105	4.6782804
0.4898564489152539	4.8384595	0.2475152888860197	6.190329	0.3803701354627636	8.476667	0.6848400649951006	4.9603806
0.2010393518669539	5.203299	0.12965076161606023	6.7848263	0.35923780378087733	8.997734	0.6422582499471381	5.2424803
0.08777774518134607	5.5681386	0.06229971662070428	7.379324	0.24589584514764518	9.518802	0.5003227250969418	5.5245805
0.05663072932770397	5.932978	0.02694041799814239	7.9738216	0.1421582752929675	10.039868	0.4187105060591807	5.8066807
0.019820781169981372	6.297818	0.010102672955690803	8.568319	0.05763183870647934	10.560936	0.16677424169898059	6.0887804
0.011326160668560783	6.6626577	0.0033675522497677987	9.162816	0.0038421155484585816	11.082003	0.06387109414462078	6.3708806
0.002831540167140196	7.0274973	0.005051328374651698	9.757314	0.00960530645107989	11.60307	0.035483881212549064	6.6529803


==> plot/mrpc_perp.txt <==
nt	bt	na	ba	nn	bn	nr	br
0.010799361457433355	2.0660768	0.06228675739831529	2.168423	0.008260935245776525	6.862231	0.01305172202407143	3.309198
0.04799713457048024	2.482768	0.22678768078360953	2.7945592	0.0351089402199603	7.3464375	0.08875170976368574	3.692289
0.12479254988324863	2.8994596	0.36254100803250316	3.4206955	0.08467466965514932	7.8306446	0.3236829076425193	4.0753803
0.2963824755540043	3.3161511	0.3689292553592521	4.0468316	0.1879360917656698	8.314851	0.5011858138090443	4.4584713
0.5375682147700159	3.7328424	0.25553541496744736	4.672968	0.2953281442031954	8.799058	0.6369236383823271	4.8415627
0.5291687114142345	4.1495337	0.1629038270417477	5.299104	0.371742452144558	9.283265	0.5925485486681603	5.224654
0.41397504880610986	4.566225	0.0942286842692462	5.9252405	0.4378291368606813	9.767471	0.2949691013193926	5.607745
0.2531850297242709	4.982917	0.044718697619303284	6.551377	0.3490241704219582	10.251678	0.1200757678917502	5.990836
0.1091935436251595	5.399608	0.014373867091918912	7.177513	0.185871226072279	10.735886	0.02610342780255439	6.3739276
0.04919703478565363	5.8162994	0.001597096343546546	7.8036494	0.08467450288343364	11.220092	0.005220692058750311	6.757019
0.019198864813214856	6.232991	0.0	8.429786	0.02065235845247544	11.704299	0.0026103460293751555	7.14011
0.008399503355781499	6.6496825	0.003194195119647979	9.0559225	0.004130463555289446	12.188505	0.005220685560510878	7.523201


==> plot/poly_perp.txt <==
nt	bt	na	ba	nn	bn	nr	br
0.000501315571995842	1.8316741	0.0316077370999114	2.9808657	0.009509625473973084	5.321293	0.006986250875508336	3.4346058
0.012389656279325808	2.5298371	0.23577653745978494	3.5661654	0.05135197755945466	5.847076	0.024451898428456024	3.7208824
0.06560072342117018	3.2280002	0.44763408072917943	4.1514654	0.1702222959841182	6.372859	0.09082118574336322	4.0071588
0.2834581477085061	3.9261632	0.45361355576502105	4.736765	0.32047437847289295	6.898642	0.22705334254994877	4.2934356
0.46622348195613306	4.624326	0.2750726270364158	5.322065	0.4460014347293377	7.424425	0.39472350320221866	4.579712
0.347626778348984	5.3224893	0.15035037826018238	5.907365	0.39369849462248574	7.950208	0.6986245057181786	4.8659883
0.17109184307115236	6.020652	0.06577823690001246	6.4926643	0.2890928765895854	8.475991	0.7842073138840538	5.152265
0.06230636394805465	6.718815	0.03246198704156459	7.0779643	0.14739906116911292	9.001774	0.6602001579036787	5.4385414
0.016901496427288387	7.416978	0.011105425666945291	7.6632643	0.05230289267291103	9.527557	0.3667784764268403	5.724818
0.004583456658247698	8.115141	0.0017085270256838908	8.248564	0.017117341377014927	10.053341	0.16767016065226986	6.0110946
0.001289097185132165	8.813304	0.001708524241851492	8.833863	0.00380385363933665	10.5791235	0.06112964425034063	6.297371
0.00035808255142560143	9.511467	0.0017085270256838908	9.419164	0.0009509616849620187	11.104906	0.010479385040766866	6.5836477


==> plot/qqp_perp.txt <==
nt	bt	na	ba	nn	bn	nr	br
0.0560153073613256	2.0223856	0.01925470621180172	4.384612	0.009430509556861132	10.893091	0.01865025860214263	3.5389173
0.21048176099407195	2.6115103	0.09306455576689718	4.696224	0.023576220883172946	11.317246	0.09612059644233381	4.2359586
0.3988968857548944	3.200635	0.2952388285809597	5.007836	0.04243729300587509	11.741403	0.26110370973887687	4.9329996
0.3615533475140107	3.7897596	0.5712229509501177	5.319448	0.16739154463428507	12.165558	0.5279459625489379	5.6300406
0.28941242136684897	4.3788843	0.850417492352681	5.63106	0.29706038312797917	12.589713	0.424651896768509	6.3270817
0.1952048589864377	4.968009	0.7413061891543662	5.942672	0.5281085351842233	13.013869	0.09325132490674176	7.024123
0.09675371271501694	5.5571337	0.4043488304478361	6.254284	0.5493271816871609	13.4380245	0.007173178838980135	7.721164
0.049225573135710375	6.1462584	0.15082876279462645	6.565896	0.4102262433672093	13.86218	0.0	8.418205
0.018671769120441866	6.735383	0.044927647827537345	6.8775077	0.20275595547251432	14.286336	0.0	9.115247
0.01357946845123045	7.3245077	0.022463823913768673	7.18912	0.08487458601175019	14.710491	0.0	9.812287
0.005941017447413321	7.9136324	0.00962736783795488	7.500732	0.033006709236442125	15.134646	0.0	10.509329
0.0016974335564038062	8.502757	0.006418235403933906	7.8123436	0.009430509556861132	15.558803	0.005738539145520392	11.206369

